Error Estimation for Single-Image Human Body Mesh Reconstruction

Human pose and shape estimation methods continue to suffer in situations where one or more parts of the body are occluded. More importantly, these methods cannot express when their predicted pose is incorrect. This has serious consequences when these methods are used in human-robot interaction scenarios, where we need methods that can evaluate their predictions and flag situations where they might be wrong. This work studies this problem. We propose a method that combines information from OpenPose and SPIN -- two popular human pose and shape estimation methods -- to highlight regions on the predicted mesh that are least reliable. We have evaluated the proposed approach on 3DPW, 3DOH, and Human3.6M datasets, and the results demonstrate our model's effectiveness in identifying inaccurate regions of the human body mesh. Our code is available at https://github.com/Hamoon1987/meshConfidence.

==> README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> notes.txt <==
Occlusion is a common occurrence in real-world settings, and partial occlusions continue to pose a significant challenge for HMR.  

Even in cases where an HMR model, e.g., SPIN or its derivatives, is able to estimate human body mesh in the presence of occlusions, these methods currently provide no information about the quality of the recovered mesh.  

Consider Figure~\ref{fig:current-methods} that shows recovered meshes under various degree of occlusions.  As far as the SPIN model is concerned all of these meshes are correct.  It is clear, however, that some meshes are more ``accurate'' then others.    

A number of recent methods attempt to recover human body mesh in the presence of occlusions~\cite{zhang2020object,kocabas2021pare,khirodkar2022occluded}.  None of these methods, however, provide a confidence score for the recovered mesh.  This lmakes it difficult to use these methods in the human robot interaction scenarios


This makes it difficult to use these methods in human robot interaction  



Kocabas et al. \cite{kocabas2021pare} utilized soft attention to address occlusion in the HMR problem. They created a component called the part attention regressor (PARE), which learned to use visible body parts to make inferences about the occluded regions.
Khirodkar et al. \cite{ khirodkar2022occluded} introduced a new method to overcome the challenges of multi-person occlusion, which involves using image context. In addition to the input image, they utilized body-center heatmaps to provide spatial context to the top-down model. To make use of the predicted body centermaps, they introduced Contextual Normalization (CoNorm) blocks, which adjust the intermediate features of the top-down model in an adaptive manner.
The study Zhang et al. \cite{zhang2020object}, employs a model based on partial UV maps to transform occluded human bodies into an image inpainting task.


OpenPose is another popular pose estimation estimation method.  It is known for its robustness against the number of people, low computational cost, and high accuracy.

to provide improved initialization and supervision simultaneously. The resulting model, known as the SPIN model, demonstrated a significant enhancement in pose and shape estimation accuracy, and as such, it has become a widely adopted baseline method in this field of study. Keypoint estimation, a research area that is similar to HMR, is primarily concerned with the estimation of human poses. ??In recent years, fully-convolutional neural networks have been the focus of research in this field \cite{iqbal2021kama}. One popular and efficient model in keypoint estimation is OpenPose, which was proposed by Cao et al. \cite{cao2017realtime}. OpenPose is known for its robustness against the number of people, low computational cost, and high accuracy, making it a suitable model for keypoint estimation.

Occlusion is a common occurrence in real-world settings, and partial occlusions continue to pose a significant challenge for HMR.  Even in cases where an HMR model, e.g., SPIN or its derivatives, is able to estimate human body mesh in the presence of occlusions, these methods currently provide no information about the quality of the recovered mesh.  Consider Figure~\ref{fig:current-methods} that shows recovered meshes under various degree of occlusions.  As far as the SPIN model is concerned all of these meshes are correct.  It is clear, however, that some meshes are more ``accurate'' then others.  The ability to tell whether or not the recovered mesh is correct or to identify parts of the mesh that may be inaccurate is particularly relevant for human-robot interaction scenarios.  A robot, for example, can choose to halt its operation if it deems that the recovered mesh is not reliable.  Alternately, a robot may adjust its viewpoint to achieve a better reconstruction if it identifies that one part of the mesh to be unreliable.  f
